Exploration of Indoor Environments Predicting the Layout of Partially Observed Rooms

We consider exploration tasks in which an autonomous mobile robot incrementally builds maps of initially unknown indoor environments. In such tasks, the robot makes a sequence of decisions on where to move next that, usually, are based on knowledge about the observed parts of the environment. In this paper, we present an approach that exploits a prediction of the geometric structure of the unknown parts of an environment to improve exploration performance. In particular, we leverage an existing method that reconstructs the layout of an environment starting from a partial grid map and that predicts the shape of partially observed rooms on the basis of geometric features representing the regularities of the indoor environment. Then, we originally employ the predicted layout to estimate the amount of new area the robot would observe from candidate locations in order to inform the selection of the next best location and to early stop the exploration when no further relevant area is expected to be discovered. Experimental activities show that our approach is able to effectively predict the layout of partially observed rooms and to use such knowledge to speed up the exploration.

==> freiburg79_layout_reconstruction_ExploredAreaTime.csv <==
ExploredArea,Time,Std Deviation
0.14,0,0.0
0.15,9.1,1.374772708486752
0.2,72.9,23.54336424557884
0.25,140.8,10.916043239196151
0.3,172.5,33.27536626394967
0.35,217.1,24.337008854828483
0.4,243.2,26.56614386771253
0.45,291.6,58.878179319676654
0.5,317.1,49.370942871288165
0.55,372.1,55.554387765504174
0.6,440.3,88.50768328230042
0.65,559.6,116.90526078838369
0.7,625.0,80.93577700868758
0.75,668.4,81.4901221007798
0.8,715.1,96.79819213187817
0.85,735.5,86.1315853795807
0.9,818.5,79.37663384145236
0.95,1124.3,242.73938699766052
1.0,1715.3,161.34438323040564


==> freiburg79_layout_reconstruction_closeMapPoint.csv <==
ExploredArea,Time,Std Deviation,Distance,Std Deviation Distance
0.99,1473.0,190.5258512643363,238.37,27.695406066999627


==> freiburg79_no_floorplan_ExploredAreaTime.csv <==
ExploredArea,Time,Std Deviation
0.14,0,0.0
0.15,11.4,2.973213749463701
0.2,76.7,9.839207285142436
0.25,84.2,9.846826900072937
0.3,124.3,16.83478541591784
0.35,232.7,57.02113643202843
0.4,240.2,58.48555377185036
0.45,263.8,57.23600265567119
0.5,335.0,57.87054518492115
0.55,547.2,73.59184737455638
0.6,579.3,73.82011920879023
0.65,589.4,72.65700241545889
0.7,613.3,74.29946164004151
0.75,680.7,72.0042359865029
0.8,692.8,72.32537590638572
0.85,706.2,72.78846062392033
0.9,791.8,72.98602605978763
0.95,1004.0,95.97187087891952
1.0,2119.9,275.33486884156173

